Learning Accurate Long-term Dynamics for Model-based Reinforcement Learning

Accurately predicting the dynamics of robotic systems is crucial for model-based control and reinforcement learning. The most common way to estimate dynamics is by fitting a one-step ahead prediction model and using it to recursively propagate the predicted state distribution over long horizons. Unfortunately, this approach is known to compound even small prediction errors, making long-term predictions inaccurate. In this paper, we propose a new parametrization to supervised learning on state-action data to stably predict at longer horizons -- that we call a trajectory-based model. This trajectory-based model takes an initial state, a future time index, and control parameters as inputs, and directly predicts the state at the future time index. Experimental results in simulated and real-world robotic tasks show that trajectory-based models yield significantly more accurate long term predictions, improved sample efficiency, and the ability to predict task reward. With these improved prediction properties, we conclude with a demonstration of methods for using the trajectory-based model for control.

==> TODO.txt <==
[ ] Make more clear in the paper that the dimensionality for using actions instead of policy parameters would multiply the prediction horizion and thus grow very large
[X] Stress/clarify more advantages of the proposed method in the introduction
[X] long-term prediction MBRL -> Useful  Uncertainty  Propagation -> change to preserve empirical distribution over trajectory

Points to address from reviewer:
[x] My main concern of the presented approach is the lack of a rigorous motivation. As shown, e.g., in [25] it is certainly not the case that the uncertainty grows multiplicative, when the inference problem is formulated rigorously in a probabilistic manner.
nol: changed phrasing to say it can grow multiplicatively and is not well-studied


[ ] Similarly, in case of (pre-stabilized) stable systems, as considered in stochastic and robust MPC literature, the multiplicative uncertainty effect vanishes rather quickly. Often times, a stabilizing tube-controller is applied in such cases and the prediction uncertainty becomes a stationary tube around the mean prediction. As the authors also use a linear state feedback control law as parametrised input, it is not clear, how much one could gain compared to such a tube-based strategy.


[x] One of strengths of model-based reinforcement learning should be the ability to generalize to new tasks, which seem to be limited, given that closed-loop trajectories are considered for learning.
nol: added to discussion more limitations and framings for when diferent models may be used

[ ] Regarding the number of data points, even if (7) it is quadratic in L, it is not clear how it compares to the additional complexity of learning complete trajectory sequences rather than 1-step ahead predictions.

[X] I am afraid that an explicit parametrization of the controller can be very limiting to the approach. I.e. a rich parametrization using, e.g., a neural net would potentially cause problems when trying to learning the mapping (states,control parameters, horizon)->(trajectory
prediction). At the same time, I suspect that interesting problems beyond LQR require a rich parametrization, as, e.g., a nonlinear MPC based policy is typically a non-continuous mapping.
nol: I think we kind of already adress this
RC: We probably should be direct about this, add it to the discussion and say that this (using NN) will need more research.


[ ] T can be continuous
